Electricity Market Equilibrium under Information Asymmetry

We study a competitive electricity market equilibrium with two trading stages, day-ahead and real-time. The welfare of each market agent is exposed to uncertainty (here from renewable energy production), while agent information on the probability distribution of this uncertainty is not identical at the day-ahead stage. We show a high sensitivity of the equilibrium solution to the level of information asymmetry and demonstrate economic, operational, and computational value for the system stemming from potential information sharing.

==> data/Delta.dat <==
x	y1	        y2	        y3
1	13.85789734	13.27141511	13.77230021
2	15.33572038	14.83029407	15.26706602
3	16.02790977	15.56101353	15.96730918
4	16.31980503	15.86926858	16.26262405
5	16.49469563	16.05399349	16.43957028
6	16.95511726	16.54042233	16.90542809
7	17.09939417	16.69288413	17.05141585
8	17.14125086	16.73711856	17.09376954
9	17.25017596	16.85223807	17.20398943
10	17.33780064	16.94485292	17.29265719
11	17.53170256	17.14982003	17.48887201
12	17.54542098	17.16432251	17.50275432
13	17.63152196	17.25534794	17.58988464
14	17.66848039	17.29442208	17.62728531
15	17.67030324	17.29634931	17.62912998
16	17.73959291	17.3696087	17.69924942
17	17.78998726	17.42289277	17.75024779
18	17.83160408	17.46689759	17.79236377
19	17.84661891	17.48277435	17.80755876
20	18.25057237	17.90998864	18.21637433
21	18.25308479	17.91264617	18.21891708
22	18.36386884	18.02983418	18.33103973
23	18.37415509	18.04071558	18.34145038
24	18.40926326	18.07785573	18.37698328
25	18.44523847	18.11591421	18.41339395
26	18.45507117	18.1263165	18.4233457
27	18.47531901	18.14773753	18.44383877
28	18.50107981	18.17499147	18.46991168
29	18.65472773	18.33755708	18.62542362
30	18.75902396	18.44791844	18.73098763
31	19.1169563	18.8267387	19.09328607
32	19.1278158	18.83823372	19.10427842
33	19.3902608	19.11606965	19.36994051
34	19.5103413	19.24321297	19.49149732
35	19.51489698	19.24803687	19.49610907
36	19.54674958	19.28176529	19.52835376
37	19.58812825	19.32558218	19.57024209
38	19.60600654	19.34451442	19.58834068
39	19.61329675	19.35223448	19.59572074
40	19.64345849	19.38417516	19.62625432
41	19.66850234	19.41069673	19.65160705
42	19.75007204	19.49708348	19.73418363
43	19.79388693	19.54348836	19.7785399
44	19.83336726	19.58530399	19.81850837
45	19.8722071	19.62644263	19.85782872
46	19.93809351	19.69623185	19.92453091
47	19.9843718	19.74525388	19.97138272
48	20.06289489	19.82843699	20.05087987
49	20.15204998	19.92289007	20.14114238
50	20.16909402	19.9409478	20.1583983
51	20.20674381	19.98083773	20.19651634
52	20.37036188	20.15420662	20.36217258
53	20.39112697	20.17621102	20.38319671
54	20.42649696	20.21369292	20.41900816
55	20.57662354	20.37279669	20.57101119
56	20.58114086	20.37758447	20.57558505
57	20.61863041	20.41731932	20.61354391
58	20.63028831	20.42967571	20.62534782
59	20.63115961	20.43059922	20.62623003
60	20.6429674	20.44311463	20.63818574
61	20.67735691	20.47956577	20.67300618
62	20.73403515	20.53964434	20.73039518
63	20.96376022	20.7831833	20.9630077
64	20.96513397	20.78463981	20.96439876
65	21.0607957	20.8860692	21.06126608
66	21.08991161	20.91694235	21.09074929
67	21.23700551	21.07292664	21.23970151
68	21.3225197	21.16361917	21.32629811
69	21.37153494	21.21560581	21.37593444
70	21.40685378	21.25306725	21.41170115
71	21.41171721	21.2582258	21.41662626
72	21.42148941	21.2685911	21.42652243
73	21.42762659	21.2751008	21.43273748
74	21.43051147	21.27816081	21.43565897
75	21.4717788	21.32193414	21.47745012
76	21.64092525	21.50137007	21.64874733
77	21.69348108	21.55712882	21.70197265
78	21.74431897	21.61106761	21.75345871
79	21.74473521	21.61150926	21.75388026
80	22.02716083	21.91120977	22.03991678
81	22.14002642	22.03100183	22.15423017
82	22.15416374	22.04600768	22.16854904
83	22.17083474	22.06370312	22.18543417
84	22.1863849	22.08020912	22.20118413
85	22.67094476	22.5946805	22.69199626
86	22.74479785	22.67311428	22.76680683
87	22.76033961	22.68962075	22.78255024
88	22.76437345	22.69390503	22.78663643
89	22.80068546	22.73247216	22.82341982
90	22.89828736	22.83614256	22.92229019
91	22.97981587	22.92274804	23.00487992
92	23.00178939	22.94609113	23.02713972
93	23.08422196	23.03366624	23.1106472
94	23.16473751	23.11921188	23.19221417
95	23.54865347	23.5272103	23.58116398
96	24.51085753	24.55050125	24.55613677
97	24.94312819	25.01056569	24.99421704
98	25.27902976	25.36821965	25.33466542
99	25.76010324	25.88068804	25.82230124
100	26.73116285	26.91601572	26.80679452


==> data/Delta_1_01_10.dat <==
x	y1	y2	y3
1	13.85789734	13.27141511	13.77230021
2	15.33572038	16.94485292	17.29265719
3	16.02790977	26.91601572	26.80679452
4	16.31980503	17.14982003	17.48887201
5	16.49469563	17.16432251	17.50275432
6	16.95511726	17.25534794	17.58988464
7	17.09939417	17.29442208	17.62728531
8	17.14125086	17.29634931	17.62912998
9	17.25017596	17.3696087	17.69924942
10	17.33780064	17.42289277	17.75024779
11	17.53170256	17.46689759	17.79236377
12	17.54542098	17.48277435	17.80755876
13	17.63152196	14.83029407	15.26706602
14	17.66848039	17.90998864	18.21637433
15	17.67030324	17.91264617	18.21891708
16	17.73959291	18.02983418	18.33103973
17	17.78998726	18.04071558	18.34145038
18	17.83160408	18.07785573	18.37698328
19	17.84661891	18.11591421	18.41339395
20	18.25057237	18.1263165	18.4233457
21	18.25308479	18.14773753	18.44383877
22	18.36386884	18.17499147	18.46991168
23	18.37415509	18.33755708	18.62542362
24	18.40926326	15.56101353	15.96730918
25	18.44523847	18.44791844	18.73098763
26	18.45507117	18.8267387	19.09328607
27	18.47531901	18.83823372	19.10427842
28	18.50107981	19.11606965	19.36994051
29	18.65472773	19.24321297	19.49149732
30	18.75902396	19.24803687	19.49610907
31	19.1169563	19.28176529	19.52835376
32	19.1278158	19.32558218	19.57024209
33	19.3902608	19.34451442	19.58834068
34	19.5103413	19.35223448	19.59572074
35	19.51489698	15.86926858	16.26262405
36	19.54674958	19.38417516	19.62625432
37	19.58812825	19.41069673	19.65160705
38	19.60600654	19.49708348	19.73418363
39	19.61329675	19.54348836	19.7785399
40	19.64345849	19.58530399	19.81850837
41	19.66850234	19.62644263	19.85782872
42	19.75007204	19.69623185	19.92453091
43	19.79388693	19.74525388	19.97138272
44	19.83336726	19.82843699	20.05087987
45	19.8722071	19.92289007	20.14114238
46	19.93809351	16.05399349	16.43957028
47	19.9843718	19.9409478	20.1583983
48	20.06289489	19.98083773	20.19651634
49	20.15204998	20.15420662	20.36217258
50	20.16909402	20.17621102	20.38319671
51	20.20674381	20.21369292	20.41900816
52	20.37036188	20.37279669	20.57101119
53	20.39112697	20.37758447	20.57558505
54	20.42649696	20.41731932	20.61354391
55	20.57662354	20.42967571	20.62534782
56	20.58114086	20.43059922	20.62623003
57	20.61863041	16.54042233	16.90542809
58	20.63028831	20.44311463	20.63818574
59	20.63115961	20.47956577	20.67300618
60	20.6429674	20.53964434	20.73039518
61	20.67735691	20.7831833	20.9630077
62	20.73403515	20.78463981	20.96439876
63	20.96376022	20.8860692	21.06126608
64	20.96513397	20.91694235	21.09074929
65	21.0607957	21.07292664	21.23970151
66	21.08991161	21.16361917	21.32629811
67	21.23700551	21.21560581	21.37593444
68	21.3225197	16.69288413	17.05141585
69	21.37153494	21.25306725	21.41170115
70	21.40685378	21.2582258	21.41662626
71	21.41171721	21.2685911	21.42652243
72	21.42148941	21.2751008	21.43273748
73	21.42762659	21.27816081	21.43565897
74	21.43051147	21.32193414	21.47745012
75	21.4717788	21.50137007	21.64874733
76	21.64092525	21.55712882	21.70197265
77	21.69348108	21.61106761	21.75345871
78	21.74431897	21.61150926	21.75388026
79	21.74473521	16.73711856	17.09376954
80	22.02716083	21.91120977	22.03991678
81	22.14002642	22.03100183	22.15423017
82	22.15416374	22.04600768	22.16854904
83	22.17083474	22.06370312	22.18543417
84	22.1863849	22.08020912	22.20118413
85	22.67094476	22.5946805	22.69199626
86	22.74479785	22.67311428	22.76680683
87	22.76033961	22.68962075	22.78255024
88	22.76437345	22.69390503	22.78663643
89	22.80068546	22.73247216	22.82341982
90	22.89828736	16.85223807	17.20398943
91	22.97981587	22.83614256	22.92229019
92	23.00178939	22.92274804	23.00487992
93	23.08422196	22.94609113	23.02713972
94	23.16473751	23.03366624	23.1106472
95	23.54865347	23.11921188	23.19221417
96	24.51085753	23.5272103	23.58116398
97	24.94312819	24.55050125	24.55613677
98	25.27902976	25.01056569	24.99421704
99	25.76010324	25.36821965	25.33466542
100	26.73116285	25.88068804	25.82230124


==> data/Gamma.dat <==
x	y1	y2	y3
1	13.85789734	5.571110415	12.3738769
2	15.33572038	7.480874201	14.00484243
3	16.02790977	8.378387449	14.76982839
4	16.31980503	8.757462724	15.0926329
5	16.49469563	8.984759633	15.2861039
6	16.95511726	9.583771693	15.7956621
7	17.09939417	9.771665292	15.95540309
8	17.14125086	9.826192739	16.00175214
9	17.25017596	9.968127336	16.12238059
10	17.33780064	10.08234426	16.21943342
11	17.53170256	10.33521179	16.43424131
12	17.54542098	10.35310831	16.44944106
13	17.63152196	10.46545137	16.54484603
14	17.66848039	10.51368424	16.58580176
15	17.67030324	10.51606331	16.58782183
16	17.73959291	10.60650734	16.66461167
17	17.78998726	10.67230075	16.72046568
18	17.83160408	10.72664309	16.76659426
19	17.84661891	10.74625102	16.78323757
20	18.25057237	11.2741597	17.23113874
21	18.25308479	11.27744539	17.23392532
22	18.36386884	11.42235566	17.35680865
23	18.37415509	11.43581337	17.36821933
24	18.40926326	11.48174982	17.40716661
25	18.44523847	11.52882663	17.44707784
26	18.45507117	11.54169464	17.4579867
27	18.47531901	11.56819433	17.4804511
28	18.50107981	11.60191194	17.50903295
29	18.65472773	11.80308157	17.67952945
30	18.75902396	11.93969837	17.7952848
31	19.1169563	12.4089409	18.19268161
32	19.1278158	12.42318701	18.20474182
33	19.3902608	12.76764908	18.49626557
34	19.5103413	12.92536686	18.62969019
35	19.51489698	12.93135183	18.63475262
36	19.54674958	12.97320056	18.6701493
37	19.58812825	13.02757226	18.71613458
38	19.60600654	13.05106696	18.73600415
39	19.61329675	13.06064782	18.74410649
40	19.64345849	13.1002894	18.77762926
41	19.66850234	13.13320791	18.80546504
42	19.75007204	13.24044731	18.8961358
43	19.79388693	13.29806408	18.94484408
44	19.83336726	13.34998899	18.98873658
45	19.8722071	13.40107901	19.03191966
46	19.93809351	13.48776321	19.10517983
47	19.9843718	13.54866265	19.15664197
48	20.06289489	13.65201864	19.24396944
49	20.15204998	13.7694063	19.34313426
50	20.16909402	13.79185216	19.36209349
51	20.20674381	13.84143958	19.4039757
52	20.37036188	14.05701899	19.58601641
53	20.39112697	14.08438826	19.60912298
54	20.42649696	14.13101245	19.6484831
55	20.57662354	14.32897778	19.81557068
56	20.58114086	14.33493637	19.82059899
57	20.61863041	14.384391	19.86233069
58	20.63028831	14.39977107	19.87530827
59	20.63115961	14.40092059	19.87627821
60	20.6429674	14.41649919	19.88942293
61	20.67735691	14.461875	19.92770758
62	20.73403515	14.53667332	19.9908102
63	20.96376022	14.84001152	20.24663446
64	20.96513397	14.84182632	20.24816458
65	21.0607957	14.96822347	20.3547234
66	21.08991161	15.00670359	20.38715934
67	21.23700551	15.20117371	20.55105025
68	21.3225197	15.31428286	20.6463481
69	21.37153494	15.3791325	20.70097735
70	21.40685378	15.42586905	20.74034428
71	21.41171721	15.43230521	20.74576531
72	21.42148941	15.44523794	20.75665806
73	21.42762659	15.45336028	20.76349907
74	21.43051147	15.45717838	20.76671482
75	21.4717788	15.51180001	20.81271686
76	21.64092525	15.73577826	21.00130365
77	21.69348108	15.80540229	21.05991092
78	21.74431897	15.87276464	21.11660748
79	21.74473521	15.87331624	21.11707172
80	22.02716083	16.24779844	21.43213556
81	22.14002642	16.39757465	21.55808762
82	22.15416374	16.41634028	21.57386588
83	22.17083474	16.43847047	21.59247241
84	22.1863849	16.45911418	21.60982847
85	22.67094476	17.10307028	22.15090149
86	22.74479785	17.20133353	22.23340909
87	22.76033961	17.22201615	22.25077351
88	22.76437345	17.22738452	22.25528051
89	22.80068546	17.27571393	22.29585322
90	22.89828736	17.40565437	22.40492059
91	22.97981587	17.51423769	22.49604126
92	23.00178939	17.54350956	22.52060237
93	23.08422196	17.65334636	22.61275098
94	23.16473751	17.76066687	22.70277009
95	23.54865347	18.27291639	23.13218609
96	24.51085753	19.56064779	24.20980429
97	24.94312819	20.1410294	24.69458696
98	25.27902976	20.59284774	25.07158626
99	25.76010324	21.2412223	25.61197553
100	26.73116285	22.55476156	26.70445962


==> data/Gamma_1_01_10.dat <==
x	y1	y2	y3
1	13.85789734	5.571110415	13.59083265
2	15.33572038	10.08234426	17.17714064
3	16.02790977	22.55476156	26.88817589
4	16.31980503	10.33521179	17.37712618
5	16.49469563	10.35310831	17.39127567
6	16.95511726	10.46545137	17.4800841
7	17.09939417	10.51368424	17.51820574
8	17.14125086	10.51606331	17.52008598
9	17.25017596	10.60650734	17.59155819
10	17.33780064	10.67230075	17.64354129
11	17.53170256	10.72664309	17.68647103
12	17.54542098	10.74625102	17.70195975
13	17.63152196	7.480874201	15.11322
14	17.66848039	11.2741597	18.11870194
15	17.67030324	11.27744539	18.12129414
16	17.73959291	11.42235566	18.23559907
17	17.78998726	11.43581337	18.24621253
18	17.83160408	11.48174982	18.28243788
19	17.84661891	11.52882663	18.31955847
20	18.25057237	11.54169464	18.32970432
21	18.25308479	11.56819433	18.35059718
22	18.36386884	11.60191194	18.37717891
23	18.37415509	11.80308157	18.53572974
24	18.40926326	8.378387449	15.8265931
25	18.44523847	11.93969837	18.64336057
26	18.45507117	12.4089409	19.01277701
27	18.47531901	12.42318701	19.02398593
28	18.50107981	12.76764908	19.29489281
29	18.65472773	12.92536686	19.41885643
30	18.75902396	12.93135183	19.42355958
31	19.1169563	12.97320056	19.45644351
32	19.1278158	13.02757226	19.4991627
33	19.3902608	13.05106696	19.51762045
34	19.5103413	13.06064782	19.52514699
35	19.51489698	8.757462724	16.12748292
36	19.54674958	13.1002894	19.55628678
37	19.58812825	13.13320791	19.58214307
38	19.60600654	13.24044731	19.66636117
39	19.61329675	13.29806408	19.71160004
40	19.64345849	13.34998899	19.75236431
41	19.66850234	13.40107901	19.79246802
42	19.75007204	13.48776321	19.86050019
43	19.79388693	13.54866265	19.90828698
44	19.83336726	13.65201864	19.98937213
45	19.8722071	13.7694063	20.08144004
46	19.93809351	8.984759633	16.3077804
47	19.9843718	13.79185216	20.09904139
48	20.06289489	13.84143958	20.13792281
49	20.15204998	14.05701899	20.30690185
50	20.16909402	14.08438826	20.32834831
51	20.20674381	14.13101245	20.36487943
52	20.37036188	14.32897778	20.51994164
53	20.39112697	14.33493637	20.52460766
54	20.42649696	14.384391	20.56333166
55	20.57662354	14.39977107	20.57537359
56	20.58114086	14.40092059	20.57627359
57	20.61863041	9.583771693	16.78250072
58	20.63028831	14.41649919	20.58847043
59	20.63115961	14.461875	20.62399342
60	20.6429674	14.53667332	20.68254115
61	20.67735691	14.84001152	20.91986105
62	20.73403515	14.84182632	20.92128031
63	20.96376022	14.96822347	21.02011308
64	20.96513397	15.00670359	21.05019511
65	21.0607957	15.20117371	21.20217693
66	21.08991161	15.31428286	21.29053815
67	21.23700551	15.3791325	21.34118706
68	21.3225197	9.771665292	16.93127766
69	21.37153494	15.42586905	21.3776839
70	21.40685378	15.43230521	21.38270958
71	21.41171721	15.44523794	21.39280786
72	21.42148941	15.45336028	21.39914985
73	21.42762659	15.45717838	21.40213102
74	21.43051147	15.51180001	21.44477614
75	21.4717788	15.73577826	21.61957971
76	21.64092525	15.80540229	21.6738965
77	21.69348108	15.87276464	21.72643926
78	21.74431897	15.87331624	21.72686947
79	21.74473521	9.826192739	16.97444162
80	22.02716083	16.24779844	22.01879277
81	22.14002642	16.39757465	22.13546651
82	22.15416374	16.41634028	22.15008135
83	22.17083474	16.43847047	22.16731558
84	22.1863849	16.45911418	22.18339126
85	22.67094476	17.10307028	22.68439638
86	22.74479785	17.20133353	22.76076793
87	22.76033961	17.22201615	22.77684008
88	22.76437345	17.22738452	22.78101161
89	22.80068546	17.27571393	22.81856348
90	22.89828736	9.968127336	17.08677239
91	22.97981587	17.40565437	22.91950182
92	23.00178939	17.51423769	23.00382164
93	23.08422196	17.54350956	23.02654814
94	23.16473751	17.65334636	23.11180806
95	23.54865347	17.76066687	23.19508914
96	24.51085753	18.27291639	23.59224556
97	24.94312819	19.56064779	24.58803502
98	25.27902976	20.1410294	25.03558661
99	25.76010324	20.59284774	25.38344758
100	26.73116285	21.2412223	25.88178189


==> data/Gamma_1_01_5.dat <==
x        y1                y2                y3       
1	13.85789734	7.142720907	5.571110415
2	15.33572038	9.00372913	7.480874201
3	16.02790977	9.878066319	8.378387449
4	16.31980503	10.2473011	8.757462724
5	16.49469563	10.46868262	8.984759633
6	16.95511726	11.05205119	9.583771693
7	17.09939417	11.23502155	9.771665292
8	17.14125086	11.28811877	9.826192739
9	17.25017596	11.4263274	9.968127336
10	17.33780064	11.5375427	10.08234426
11	17.53170256	11.78375446	10.33521179
12	17.54542098	11.80117937	10.35310831
13	17.63152196	11.91056034	10.46545137
14	17.66848039	11.9575206	10.51368424
15	17.67030324	11.9598369	10.51606331
16	17.73959291	12.0478931	10.60650734
17	17.78998726	12.11194834	10.67230075
18	17.83160408	12.16485427	10.72664309
19	17.84661891	12.18394377	10.74625102
20	18.25057237	12.69786093	11.2741597
21	18.25308479	12.70105933	11.27744539
22	18.36386884	12.84211758	11.42235566
23	18.37415509	12.85521732	11.43581337
24	18.40926326	12.89993151	11.48174982
25	18.44523847	12.94575523	11.52882663
26	18.45507117	12.95828063	11.54169464
27	18.47531901	12.98407463	11.56819433
28	18.50107981	13.01689412	11.60191194
29	18.65472773	13.2126997	11.80308157
30	18.75902396	13.3456683	11.93969837
31	19.1169563	13.80234663	12.4089409
32	19.1278158	13.81621047	12.42318701
33	19.3902608	14.15141481	12.76764908
34	19.5103413	14.30488427	12.92536686
35	19.51489698	14.3107079	12.93135183
36	19.54674958	14.35142832	12.97320056
37	19.58812825	14.40433342	13.02757226
38	19.60600654	14.42719417	13.05106696
39	19.61329675	14.43651646	13.06064782
40	19.64345849	14.475088	13.1002894
41	19.66850234	14.50711766	13.13320791
42	19.75007204	14.61145957	13.24044731
43	19.79388693	14.66751845	13.29806408
44	19.83336726	14.71803866	13.34998899
45	19.8722071	14.76774594	13.40107901
46	19.93809351	14.85208258	13.48776321
47	19.9843718	14.91133165	13.54866265
48	20.06289489	15.01188462	13.65201864
49	20.15204998	15.1260855	13.7694063
50	20.16909402	15.14792164	13.79185216
51	20.20674381	15.19616158	13.84143958
52	20.37036188	15.40587583	14.05701899
53	20.39112697	15.43249964	14.08438826
54	20.42649696	15.47785351	14.13101245
55	20.57662354	15.67041902	14.32897778
56	20.58114086	15.67621491	14.33493637
57	20.61863041	15.72431897	14.384391
58	20.63028831	15.73927891	14.39977107
59	20.63115961	15.74039703	14.40092059
60	20.6429674	15.75554999	14.41649919
61	20.67735691	15.79968572	14.461875
62	20.73403515	15.87243872	14.53667332
63	20.96376022	16.16746781	14.84001152
64	20.96513397	16.16923281	14.84182632
65	21.0607957	16.29216069	14.96822347
66	21.08991161	16.32958382	15.00670359
67	21.23700551	16.51870631	15.20117371
68	21.3225197	16.62870068	15.31428286
69	21.37153494	16.69176299	15.3791325
70	21.40685378	16.73721075	15.42586905
71	21.41171721	16.7434694	15.43230521
72	21.42148941	16.75604539	15.44523794
73	21.42762659	16.76394364	15.45336028
74	21.43051147	16.76765641	15.45717838
75	21.4717788	16.82077067	15.51180001
76	21.64092525	17.03855974	15.73577826
77	21.69348108	17.10625719	15.80540229
78	21.74431897	17.17175433	15.87276464
79	21.74473521	17.17229066	15.87331624
80	22.02716083	17.53638191	16.24779844
81	22.14002642	17.68199182	16.39757465
82	22.15416374	17.70023502	16.41634028
83	22.17083474	17.72174901	16.43847047
84	22.1863849	17.74181778	16.45911418
85	22.67094476	18.36778193	17.10307028
86	22.74479785	18.46328987	17.20133353
87	22.76033961	18.48339221	17.22201615
88	22.76437345	18.48860995	17.22738452
89	22.80068546	18.53558289	17.27571393
90	22.89828736	18.66187309	17.40565437
91	22.97981587	18.76740259	17.51423769
92	23.00178939	18.79585065	17.54350956
93	23.08422196	18.90259419	17.65334636
94	23.16473751	19.00688907	17.76066687
95	23.54865347	19.50465287	18.27291639
96	24.51085753	20.75564018	19.56064779
97	24.94312819	21.31930368	20.1410294
98	25.27902976	21.75803784	20.59284774
99	25.76010324	22.3875282	21.2412223
100	26.73116285	23.66240987	22.55476156


==> data/SW_data.dat <==
x	          base	      y1	        y2	        y3	        y4
1.0000000	  13.8578973	13.4113786	13.2714151	12.3738769	5.5711104
2.0000000	  15.3357204	14.9555150	14.8302941	14.0048424	7.4808742
3.0000000	  16.0279098	15.6792266	15.5610135	14.7698284	8.3783874
4.0000000	  16.3198050	15.9845061	15.8692686	15.0926329	8.7574627
5.0000000	  16.4946956	16.1674423	16.0539935	15.2861039	8.9847596
6.0000000	  16.9551173	16.6491409	16.5404223	15.7956621	9.5837717
7.0000000	  17.0993942	16.8001141	16.6928841	15.9554031	9.7716653
8.0000000	  17.1412509	16.8439160	16.7371186	16.0017521	9.8261927
9.0000000	  17.2501760	16.9579089	16.8522381	16.1223806	9.9681273
10.0000000	17.3378006	17.0496161	16.9448529	16.2194334	10.0823443
11.0000000	17.5317026	17.2525707	17.1498200	16.4342413	10.3352118
12.0000000	17.5454210	17.2669306	17.1643225	16.4494411	10.3531083
13.0000000	17.6315220	17.3570603	17.2553479	16.5448460	10.4654514
14.0000000	17.6684804	17.3957497	17.2944221	16.5858018	10.5136842
15.0000000	17.6703032	17.3976579	17.2963493	16.5878218	10.5160633
16.0000000	17.7395929	17.4701953	17.3696087	16.6646117	10.6065073
17.0000000	17.7899873	17.5229538	17.4228928	16.7204657	10.6723007
18.0000000	17.8316041	17.5665242	17.4668976	16.7665943	10.7266431
19.0000000	17.8466189	17.5822442	17.4827743	16.7832376	10.7462510
20.0000000	18.2505724	18.0052278	17.9099886	17.2311387	11.2741597
21.0000000	18.2530848	18.0078589	17.9126462	17.2339253	11.2774454
22.0000000	18.3638688	18.1238822	18.0298342	17.3568086	11.4223557
23.0000000	18.3741551	18.1346554	18.0407156	17.3682193	11.4358134
24.0000000	18.4092633	18.1714259	18.0778557	17.4071666	11.4817498
25.0000000	18.4452385	18.2091055	18.1159142	17.4470778	11.5288266
26.0000000	18.4550712	18.2194042	18.1263165	17.4579867	11.5416946
27.0000000	18.4753190	18.2406118	18.1477375	17.4804511	11.5681943
28.0000000	18.5010798	18.2675942	18.1749915	17.5090329	11.6019119
29.0000000	18.6547277	18.4285379	18.3375571	17.6795295	11.8030816
30.0000000	18.7590240	18.5377961	18.4479184	17.7952848	11.9396984
31.0000000	19.1169563	18.9128172	18.8267387	18.1926816	12.4089409
32.0000000	19.1278158	18.9241967	18.8382337	18.2047418	12.4231870
33.0000000	19.3902608	19.1992333	19.1160696	18.4962656	12.7676491
34.0000000	19.5103413	19.3250920	19.2432130	18.6296902	12.9253669
35.0000000	19.5148970	19.3298671	19.2480369	18.6347526	12.9313518
36.0000000	19.5467496	19.3632544	19.2817653	18.6701493	12.9732006
37.0000000	19.5881283	19.4066278	19.3255822	18.7161346	13.0275723
38.0000000	19.6060065	19.4253683	19.3445144	18.7360041	13.0510670
39.0000000	19.6132968	19.4330102	19.3522345	18.7441065	13.0606478
40.0000000	19.6434585	19.4646273	19.3841752	18.7776293	13.1002894
41.0000000	19.6685023	19.4908801	19.4106967	18.8054650	13.1332079
42.0000000	19.7500720	19.5763907	19.4970835	18.8961358	13.2404473
43.0000000	19.7938869	19.6223246	19.5434884	18.9448441	13.2980641
44.0000000	19.8333673	19.6637154	19.5853040	18.9887366	13.3499890
45.0000000	19.8722071	19.7044360	19.6264426	19.0319197	13.4010790
46.0000000	19.9380935	19.7735153	19.6962318	19.1051798	13.4877632
47.0000000	19.9843718	19.8220383	19.7452539	19.1566420	13.5486627
48.0000000	20.0628949	19.9043739	19.8284370	19.2439694	13.6520186
49.0000000	20.1520500	19.9978634	19.9228901	19.3431343	13.7694063
50.0000000	20.1690940	20.0157367	19.9409478	19.3620935	13.7918522
51.0000000	20.2067438	20.0552192	19.9808377	19.4039757	13.8414396
52.0000000	20.3703619	20.2268146	20.1542066	19.5860164	14.0570190
53.0000000	20.3911270	20.2485936	20.1762110	19.6091230	14.0843883
54.0000000	20.4264970	20.2856914	20.2136929	19.6484831	14.1310125
55.0000000	20.5766235	20.4431624	20.3727967	19.8155707	14.3289778
56.0000000	20.5811409	20.4479010	20.3775845	19.8205990	14.3349364
57.0000000	20.6186304	20.4872274	20.4173193	19.8623307	14.3843910
58.0000000	20.6302883	20.4994568	20.4296757	19.8753083	14.3997711
59.0000000	20.6311596	20.5003708	20.4305992	19.8762782	14.4009206
60.0000000	20.6429674	20.5127575	20.4431146	19.8894229	14.4164992
61.0000000	20.6773569	20.5488337	20.4795658	19.9277076	14.4618750
62.0000000	20.7340352	20.6082938	20.5396443	19.9908102	14.5366733
63.0000000	20.9637602	20.8493202	20.7831833	20.2466345	14.8400115
64.0000000	20.9651340	20.8507617	20.7846398	20.2481646	14.8418263
65.0000000	21.0607957	20.9511421	20.8860692	20.3547234	14.9682235
66.0000000	21.0899116	20.9816956	20.9169424	20.3871593	15.0067036
67.0000000	21.2370055	21.1360629	21.0729266	20.5510502	15.2011737
68.0000000	21.3225197	21.2258136	21.1636192	20.6463481	15.3142829
69.0000000	21.3715349	21.2772598	21.2156058	20.7009773	15.3791325
70.0000000	21.4068538	21.3143315	21.2530673	20.7403443	15.4258690
71.0000000	21.4117172	21.3194364	21.2582258	20.7457653	15.4323052
72.0000000	21.4214894	21.3296938	21.2685911	20.7566581	15.4452379
73.0000000	21.4276266	21.3361358	21.2751008	20.7634991	15.4533603
74.0000000	21.4305115	21.3391639	21.2781608	20.7667148	15.4571784
75.0000000	21.4717788	21.3824815	21.3219341	20.8127169	15.5118000
76.0000000	21.6409253	21.5600459	21.5013701	21.0013037	15.7357783
77.0000000	21.6934811	21.6152221	21.5571288	21.0599109	15.8054023
78.0000000	21.7443190	21.6685969	21.6110676	21.1166075	15.8727646
79.0000000	21.7447352	21.6690340	21.6115093	21.1170717	15.8733162
80.0000000	22.0271608	21.9655925	21.9112098	21.4321356	16.2477984
81.0000000	22.1400264	22.0841248	22.0310018	21.5580876	16.3975747
82.0000000	22.1541637	22.0989726	22.0460077	21.5738659	16.4163403
83.0000000	22.1708347	22.1164818	22.0637031	21.5924724	16.4384705
84.0000000	22.1863849	22.1328139	22.0802091	21.6098285	16.4591142
85.0000000	22.6709448	22.6418449	22.5946805	22.1509015	17.1030703
86.0000000	22.7447979	22.7194456	22.6731143	22.2334091	17.2013335
87.0000000	22.7603396	22.7357766	22.6896208	22.2507735	17.2220162
88.0000000	22.7643735	22.7400153	22.6939050	22.2552805	17.2273845
89.0000000	22.8006855	22.7781723	22.7324722	22.2958532	17.2757139
90.0000000	22.8982874	22.8807389	22.8361426	22.4049206	17.4056544
91.0000000	22.9798159	22.9664210	22.9227480	22.4960413	17.5142377
92.0000000	23.0017894	22.9895150	22.9460911	22.5206024	17.5435096
93.0000000	23.0842220	23.0761548	23.0336662	22.6127510	17.6533464
94.0000000	23.1647375	23.1607855	23.1192119	22.7027701	17.7606669
95.0000000	23.5486535	23.5644038	23.5272103	23.1321861	18.2729164
96.0000000	24.5108575	24.5765842	24.5505013	24.2098043	19.5606478
97.0000000	24.9431282	25.0315935	25.0105657	24.6945870	20.1410294
98.0000000	25.2790298	25.3852911	25.3682196	25.0715863	20.5928477
99.0000000	25.7601032	25.8920493	25.8806880	25.6119755	21.2412223
100.0000000	26.7311629	26.9156879	26.9160157	26.7044596	22.5547616


==> data/prices.dat <==
case	mean	var
2	    3.78	3.52
3	    3.92	3.84
4	    3.96	3.94
5	    3.97	3.97
6	    3.93	3.71
7	    3.87	3.32
8	    3.73	2.71
